Open, privacy-preserving protocols for lawful surveillance

The question of how government agencies can acquire actionable, useful information about legitimate but unknown targets without intruding upon the electronic activity of innocent parties is extremely important. We address this question by providing experimental evidence that actionable, useful information can indeed be obtained in a manner that preserves the privacy of innocent parties and that holds government agencies accountable. In particular, we present practical, privacy-preserving protocols for two operations that law-enforcement and intelligence agencies have used effectively: set intersection and contact chaining. Experiments with our protocols suggest that privacy-preserving contact chaining can perform a 3-hop privacy-preserving graph traversal producing 27,000 ciphertexts in under two minutes. These ciphertexts are usable in turn via privacy-preserving set intersection to pinpoint potential unknown targets within a body of 150,000 total ciphertexts within 10 minutes, without exposing personal information about non-targets.

==> chainingnocrypto.csv <==
Ciphertexts,RunningTime,CPUTime,Bytes
54,0.033727778,0.001161111,0.077148438
69,0.04245,0.001672222,0.182617188
79,0.027788889,0.005633333,0.1640625
85,0.025866667,0.000416667,0.109375
135,0.022788889,0.006516667,0.094726563
159,0.037427778,0.000672222,0.2265625
176,0.015894444,0.000327778,0.084960938
193,0.029394444,0.000711111,0.233398438
225,0.034338889,0.015527778,0.34375
239,0.042955556,0.003622222,0.520507813
249,0.033938889,0.000544444,0.157226563
279,0.021922222,0.000638889,0.205078125
293,0.040166667,0.004744444,1.53125
320,0.026744444,0.000494444,0.200195313
376,0.020216667,0.000372222,0.09765625
382,0.019061111,0.000433333,0.116210938
397,0.027644444,0.011138889,0.419921875
399,0.041483333,0.000516667,0.189453125
442,0.035911111,0.002488889,0.84765625
534,0.029233333,0.001433333,0.87890625
582,0.028433333,0.000472222,0.146484375
586,0.041316667,0.000827778,0.356445313
604,0.029922222,0.002911111,2.481445313
611,0.04035,0.000377778,0.112304688
682,0.026977778,0.00055,0.23046875
698,0.032366667,0.001438889,0.819335938
706,0.024327778,0.000494444,0.151367188
791,0.018822222,0.000411111,0.125976563
802,0.029966667,0.000511111,0.161132813
818,0.031661111,0.000877778,0.559570313
843,0.051866667,0.002211111,1.549804688
935,0.038227778,0.001822222,1.282226563
937,0.031405556,0.00075,0.403320313
981,0.036133333,0.000533333,0.174804688
1061,0.019572222,0.000611111,0.239257813
1102,0.024355556,0.000466667,0.147460938
1161,0.028808333,0.000569444,0.192382813
1173,0.034016667,0.000538889,0.189453125
1233,0.032288889,0.000616667,0.26953125
1247,0.029955556,0.000833333,0.48046875
1253,0.037777778,0.001816667,1.603515625
1332,0.028277778,0.000561111,0.19921875
1364,0.019855556,0.000488889,0.166015625
1646,0.032877778,0.0009,0.46875
1700,0.034233333,0.000627778,0.228515625
1828,0.031436111,0.000641667,0.237304688
1848,0.014122222,0.000705556,0.295898438
1950,0.026466667,0.001044444,0.5546875
2191,0.042294444,0.001016667,0.518554688
2203,0.024161111,0.000777778,0.323242188
2207,0.032405556,0.00135,0.97265625
2330,0.025894444,0.000794444,0.333984375
2349,0.027672222,0.000794444,0.361328125
2410,0.029822222,0.001077778,0.672851563
2437,0.04705,0.001027778,0.578125
2679,0.0241,0.000861111,0.389648438
2820,0.033938889,0.000855556,0.373046875
2889,0.041766667,0.001083333,0.588867188
3128,0.051777778,0.001622222,1.060546875
3159,0.019544444,0.000911111,0.422851563
3223,0.0548,0.002138889,1.771484375
3326,0.030733333,0.001177778,0.627929688
3664,0.0345,0.001216667,0.681640625
4019,0.034555556,0.001788889,1.124023438
4211,0.029555556,0.001361111,0.798828125
4449,0.055244444,0.001666667,1.143554688
4528,0.034516667,0.002383333,1.885742188
4559,0.033883333,0.001383333,0.73046875
4608,0.0342,0.002033333,1.387695313
5301,0.033855556,0.001494444,0.823242188
6228,0.033977778,0.001672222,0.912109375
6260,0.042183333,0.00265,2.065429688
6662,0.051572222,0.001755556,0.952148438
6861,0.042161111,0.001711111,0.990234375
6916,0.039677778,0.002277778,1.470703125
7096,0.0429,0.002872222,2.15234375
7187,0.037072222,0.002105556,1.375976563
7263,0.067777778,0.004766667,4.10546875
7395,0.0519,0.002494444,1.706054688
8055,0.032227778,0.001894444,1.08984375
8278,0.04285,0.003938889,3.185546875
8796,0.050627778,0.003127778,2.295898438
8972,0.055722222,0.007616667,7.213867188
10188,0.031122222,0.002261111,1.23046875
10278,0.052727778,0.002605556,1.650390625
10719,0.057616667,0.003788889,2.638671875
10804,0.044677778,0.005461111,4.692382813
11022,0.046394444,0.004188889,3.087890625
11834,0.04085,0.002944444,1.8046875
13369,0.0431,0.004044444,2.802734375
13878,0.039666667,0.003327778,2.001953125
13923,0.048055556,0.00475,3.318359375
17200,0.0624,0.009816667,8.962890625
18113,0.052772222,0.006283333,4.849609375
20845,0.06155,0.006166667,4.248046875
20927,0.053427778,0.006916667,4.711914063
21451,0.068744444,0.010022222,8.3203125
22668,0.053072222,0.006527778,5.018554688
23401,0.060211111,0.008966667,6.767578125
27338,0.059022222,0.009122222,6.12890625
31959,0.061072222,0.010083333,6.564453125
32817,0.06805,0.008783333,6.251953125
34716,0.063416667,0.009683333,6.677734375
35543,0.073027778,0.013661111,11.31347656
37067,0.080183333,0.012594444,9.450195313
37707,0.078383333,0.016411111,13.21679688
38507,0.083633333,0.014644444,12.33007813
41920,0.108983333,0.0203,17.9296875
45745,0.075522222,0.014127778,9.470703125
48702,0.100544444,0.020705556,15.46484375
49446,0.069177778,0.013033333,9.122070313
54147,0.114583333,0.025083333,21.37304688
54254,0.078594444,0.017994444,13.06054688
58180,0.1088,0.026461111,18.84277344
58478,0.083483333,0.015294444,10.29980469
63077,0.109638889,0.026766667,20.34960938
63307,0.082811111,0.015827778,10.70605469
63648,0.09475,0.021727778,15.20605469
67312,0.11325,0.025211111,19.27734375
76832,0.128116667,0.034216667,23.87011719
82658,0.138972222,0.034011111,27.70410156
86116,0.1395,0.0368,26.171875
86383,0.118838889,0.030355556,21.21777344
87553,0.11775,0.029761111,23.20898438
102899,0.186805556,0.051033333,40.69921875
125575,0.167516667,0.044794444,32.84375
130555,0.205194444,0.055838889,40.01855469
149535,0.200305556,0.056838889,43.5078125
161480,0.209538889,0.059883333,41.72070313
173774,0.207983333,0.060777778,45.26660156
179457,0.327377778,0.093077778,70.03027344
188983,0.2516,0.073572222,53.11035156
194231,0.237433333,0.069761111,48.18261719
216066,0.269716667,0.080061111,56.921875
227715,0.407066667,0.125922222,87.59863281
266183,0.355094444,0.106155556,74.95703125
292096,0.536672222,0.160855556,110.7060547
297474,0.381194444,0.117527778,80.29003906


==> chainingrsa.csv <==
Ciphertexts,RunningTime,CPUTime,Bytes
54,0.039883333,0.111105556,1.384765625
69,0.046244444,0.105188889,3.467773438
79,0.049205556,0.1759,3.098632813
85,0.050644444,0.102572222,2.034179688
135,0.047211111,0.212961111,1.811523438
159,0.055166667,0.184872222,4.327148438
176,0.046838889,0.164483333,1.697265625
193,0.058166667,0.214594444,4.497070313
225,0.065677778,0.268483333,6.803710938
239,0.069744444,0.319377778,10.31152344
249,0.066061111,0.246061111,3.084960938
279,0.069394444,0.282766667,4.055664063
293,0.118572222,0.51245,30.28710938
320,0.064072222,0.304827778,4.1171875
376,0.053705556,0.325572222,2.20703125
382,0.063122222,0.358088889,2.471679688
397,0.077811111,0.423638889,8.513671875
399,0.068588889,0.380427778,3.943359375
442,0.085922222,0.515838889,16.96679688
534,0.111172222,0.616422222,17.50488281
582,0.083516667,0.525694444,3.3359375
586,0.08755,0.572727778,7.315429688
604,0.252116667,0.918111111,49.20898438
611,0.073777778,0.51885,2.810546875
682,0.088361111,0.626994444,5.084960938
698,0.112444444,0.7218,16.62988281
706,0.0864,0.670855556,3.374023438
791,0.08845,0.671538889,3.28125
802,0.089927778,0.762433333,3.639648438
818,0.110738889,0.769161111,11.80761719
843,0.134994444,0.962594444,31.09277344
935,0.132088889,0.998494444,25.93457031
937,0.114283333,0.882994444,8.69921875
981,0.106055556,0.9159,4.110351563
1061,0.103033333,0.9482,5.680664063
1102,0.107372222,0.933466667,4.08984375
1161,0.114302778,1.086077778,4.606445313
1173,0.136105556,1.027911111,4.877929688
1233,0.118305556,1.089005556,6.514648438
1247,0.136144444,1.120605556,10.72558594
1253,0.179966667,1.315177778,32.80371094
1332,0.134583333,1.167444444,5.286132813
1364,0.13305,1.151766667,4.767578125
1646,0.148911111,1.531244444,10.62109375
1700,0.149194444,1.487988889,6.258789063
1828,0.167436111,1.597483333,6.591796875
1848,0.161461111,1.614166667,7.735351563
1950,0.174283333,1.758333333,12.74316406
2191,0.189,2.026777778,12.09375
2203,0.175327778,1.917938889,8.664388021
2207,0.192516667,1.9934,21.5546875
2330,0.185238889,2.033555556,9.0078125
2349,0.184961111,2.073777778,9.484700521
2410,0.191883333,2.109044444,15.94921875
2437,0.197638889,2.167144444,13.88671875
2679,0.224077778,2.3672,10.36523438
2820,0.2022,2.460605556,10.30371094
2889,0.237138889,2.684405556,14.01269531
3128,0.249677778,2.918133333,23.61425781
3159,0.232755556,2.770511111,11.61132813
3223,0.290233333,3.06875,38.06835938
3326,0.250783333,3.080022222,15.19140625
3664,0.270822222,3.255027778,17.16015625
4019,0.2876,3.727761111,25.60839844
4211,0.293533333,3.619522222,20.62467448
4449,0.318272222,3.919116667,27.44303385
4528,0.363677778,4.241727778,41.57324219
4559,0.337394444,4.168616667,18.47558594
4608,0.3324,4.133794444,32.10546875
5301,0.383438889,4.720805556,21.54785156
6228,0.445177778,5.581294444,24.07714844
6260,0.485305556,5.895811111,46.3671875
6662,0.460266667,5.978361111,25.25195313
6861,0.439172222,5.862927778,27.53417969
6916,0.4689,6.272916667,35.56542969
7096,0.531827778,6.694655556,48.68261719
7187,0.477933333,6.351661111,34.75683594
7263,0.557977778,7.035833333,87.42480469
7395,0.493783333,6.541361111,41.71386719
8055,0.511066667,6.918855556,30.71484375
8278,0.575122222,7.606872222,71.140625
8796,0.612244444,8.203616667,53.21679688
8972,0.790272222,8.930361111,150.7753906
10188,0.614955556,8.676172222,36.20410156
10278,0.673694444,9.14235,43.0764974
10719,0.741683333,10.46982778,59.1311849
10804,0.768016667,10.06552222,103.1442057
11022,0.762866667,10.79695556,68.39388021
11834,0.743783333,10.60212222,47.34570313
13369,0.901561111,12.60640556,66.04003906
13878,0.861738889,12.50017222,52.92773438
13923,0.934038889,13.90215,73.33300781
17200,1.202522222,16.322,193.4033203
18113,1.1875,17.26931667,110.0693359
20845,1.386388889,20.31104444,97.72753906
20927,1.424661111,21.43545,102.3759766
21451,1.542094444,21.61808333,177.6083984
22668,1.501677778,20.65877778,121.5634766
23401,1.594494444,24.41915556,143.1474609
27338,1.825761111,28.3878,131.5820313
31959,2.1561,32.64289444,144.1455078
32817,2.087688889,30.08381667,154.8408203
34716,2.347711111,33.7193,155.3925781
35543,2.400361111,35.26226667,246.6777344
37067,2.391111111,37.18022778,207.6435547
37707,2.700805556,39.57055556,276.8193359
38507,2.524788889,36.54277778,276.2786458
41920,2.9523,41.90225556,383.1884766
45745,3.094672222,46.66217778,208.5566406
48702,3.683816667,57.00578889,298.5341797
49446,3.242822222,46.45977222,221.9140625
54147,3.77975,55.64730556,451.3030599
54254,3.598944444,55.67197778,282.8984375
58180,4.641188889,71.05597222,350.9580078
58478,3.7081,54.89558333,252.2304688
63077,4.77285,71.44167778,403.9554036
63307,3.978061111,58.96857778,265.1132813
63648,4.290872222,67.17779444,321.2861328
67312,4.573311111,69.58915,411.1845703
76832,6.136727778,94.05781667,441.9928385
82658,5.604766667,85.25562222,588.3447266
86116,6.578922222,100.0443111,507.8632813
86383,6.479583333,95.12139444,430.3746745
87553,5.559311111,85.34522778,520.1972656
102899,7.721572222,118.2734556,803.7460938
125575,8.644272222,133.69685,686.7363281
130555,10.17734444,158.4319,746.6972656
149535,10.41794444,161.8142778,896.0917969
161480,11.55471111,176.1534111,853.9238281
173774,11.81523333,183.1419556,955.1357422
179457,14.73867222,229.1747389,1280.277344
188983,13.53543889,210.0126667,1069.747721
194231,13.95218333,213.8019222,978.0546875
216066,15.11998333,236.9132778,1159.404297
227715,19.40881667,303.1720833,1543.584961
266183,19.71910556,309.0145444,1450.888672
292096,25.4061,399.6840333,1898.061523
297474,21.84316667,340.7229556,1570.388672


==> intersection.csv <==
Items,Parallel,Sequential
30,0.016666667,0.068333333
75,0.018333333,0.1
150,0.021666667,0.16
225,0.026666667,0.21
300,0.028333333,0.258333333
750,0.048333333,0.636666667
1500,0.081666667,1.151666667
2250,0.113333333,1.716666667
3000,0.136666667,2.286666667
7500,0.308333333,6.165
15000,0.611666667,12.08166667
22500,0.893333333,17.24833333
30000,1.196666667,23.37166667
75000,3.823333333,
150000,10.49,116.1866667

